Two-Body Motion in Central Conservative Force Fields

The two-body motion for the gravitational and linear elastic central conservative force field is discussed by comparing the differential equations of motions. The inverse and direct square displacement dependency of the two force types is shown as emerging in the trajectories. The closed (for the gravitational field) and open (for the particular dumbbell elastic system considered) character of the trajectory is discussed.

==> README.txt <==
This is the official RRP LaTeX class for authors.
Author: Alexandru T. Grecu <alexandru.grecu@gmail.com>
Release date: 18 Mar 2011
Version: 1.0

The following files are included in this package and are critical for the good functioning of the style:

rrparticle.cls - the class LaTeX code
rrp_font.def	- LaTeX code for setting font related parameters
rrp_size11.clo	- LaTeX code for page layout
rrpstyle.bst	- The bibliography style to use with bibtex databases (.bib)
README.txt - The current file

The class loads the following packages implicitly: "textcase,truncate,amsfonts,amsmath,amssymb,cite,color" 
so if you need pass options to these packages don't load the with \usepackage{} but rather issue the command

\PassOptionsToPackage{list_of_options}{package_name}

before the \documentclass{rrparticle} declaration.

The class also refuses to load the following packages "authblk,truncate,mathptmx,caption,subfigure" for incompatibility reasons.
The package "subfig" is loaded however in combination with the package "caption" and with specific options that cannot be 
altered through the previously mentioned mechanism.

Class options:

--"oneside" option inherited from article that slightly influences the page layout

--"twoside" default option which implies that the printing is done on both sides of the paper

--"draft" and "final" having the well-known effects on packages like graphicx and showkeys; actually the package 'showkeys' is automatically loaded when 'draft' option is used. By default the class uses the option "final"

--"rrpdebug" activates the debugging output specific to the insides of the class; it should not be used by authors unless specifically instructed by the class developer!!!

--"noadjustcites" this option sends the 'noadjust' option to the package "cite" at loading, thus disabling some issues when the 
citing format used throughout your paper does not comply to the package "cite" specifications. 


New commands:

The /author command is slightly different than the one implemented by the well-known 'article' class. Its syntax is given below
	\author[affil_sign]{author_name}
This command adds the author named "author_name"' to the list of authors and the "affil_sign" is entered as upper index right after 
the name whenever more than one affiliation exist for the scientists in the author list. "affil_sign" may also be a combination of symbols (only letters or numbers are advised) in a comma separated list. The "affil_sign" symbols must be linked to the affiliations corresponding to each author (which appear under the author list on the first page) as well as to any first page footnotes containing special notes any each author (the use of which, though, if highly discouraged). Such footnotes on the first page are introduced by placing a special command right after the last symbol in "affil_sign" (without any comma separator):
\authnote{note_text}
i.e. \author[1\authnote{On leave from ...}]{F. Author}

The affiliations are introduced using the command
\affil[affil_sign]{affiliation_text}
where "affil_sign" is the specific symbol used for (and only for) the currently entered affiliation
i.e. \affill[1]{Department of Theoretical Physics,\\Faculty of Physics,...}
As one may notice from the previous example for affiliations the end-of-line character may be entered at the specific points in the text where a new line is required. We recommend though that new lines should be entered only when really required and taking into account both the symmetry of the centered block of text and (especially) the minimization of the vertical space occupied by each affiliation

The key words may be entered using the command
\keywords{key_words}
which MUST appear in the header of the document (before \begin{document}) or at most before '\begin{abstract}' is issued (after \end{abstract} the command will have no effect!). The 'key_words' should contain a comma-separated list of representative scientifical terms and must not end with a period (the final period '.' is addded automatically).

In case you need to also specify PACS identifiers, there is a special command for this 
\pacs{pacs_nos}
for entering the PACS ids as a comma-separated list.

Last but not least the title of your paper is automatically forced to appear in capital letters. Since there are terms and acronyms that change their meaning where such transformations are applied to them the RRP class provides a way to prevent capitalization by 
enclosing the specific word (series of word) in \NoCaseChange blocks.
e.g. \title{Lagrangean \NoCaseChange{sp(3)} BRST Formalism for Massive Vectorial Bosonic Fields}
will appear as
LAGRANGEAN sp(3) BRST FORMALISM FOR MASSIVE VECTORIAL BOSONIC FIELDS
in the title of the paper.

The same method for preventing automatic capitalization may be used for first level and second level section titles
i.e. \section / \subsection{The \NoCaseChange{sp(3)} Hamiltonian Formalism}
will appear
THE sp(3) HAMILTONIAN FORMALISM
in the document (first level sections are also typeset in bold).
 
Finally acknowledgments may be introduced using the environment

\begin{acknowledgement}...\end{acknowledgement}

They are usually typeset in a font of size 9pt so please do not use font size changing commands (bold, italic or slanted fomatting is advised instead) as they will be rejected in technical editing after you submission was accepted for publication and this will add up to the time before submission and publication.

